Transformed snapshot interpolation

Functions with jumps and kinks typically arising from parameter dependent or stochastic hyperbolic PDEs are notoriously difficult to approximate. If the jump location in physical space is parameter dependent or random, standard approximation techniques like reduced basis methods, PODs, polynomial chaos, etc. are known to yield poor convergence rates. In order to improve these rates, we propose a new approximation scheme. As reduced basis methods, it relies on snapshots for the reconstruction of parameter dependent functions so that it is efficiently applicable in a PDE context. However, we allow a transformation of the physical coordinates before the use of a snapshot in the reconstruction, which allows to realign the moving discontinuities and yields high convergence rates. The transforms are automatically computed by minimizing a training error. In order to show feasibility of this approach it is tested by 1d and 2d numerical experiments.

==> pics/example_shift_normal_grid_plots.csv <==
grid points, transformed solution, interpolation, truth solution,
0.0, 0.000364752865183, 0.000364752787459, 0.000364752786222, 
0.01, 0.000402970312537, 0.000402970228583, 0.000402970227978, 
0.02, 0.000444874159364, 0.000444874069732, 0.000444874070582, 
0.03, 0.000490784792223, 0.000490784697229, 0.000490784700795, 
0.04, 0.000541046761823, 0.00054104666138, 0.0005410466695, 
0.05, 0.000596030242286, 0.000596030135704, 0.00059603015097, 
0.06, 0.00065613254432, 0.000656132430069, 0.000656132456024, 
0.07, 0.000721779681, 0.000721779556433, 0.000721779597804, 
0.08, 0.000793427984451, 0.000793427845489, 0.000793427908457, 
0.09, 0.000871565771326, 0.000871565612108, 0.000871565704602, 
0.1, 0.000956715054442, 0.000956714866937, 0.000956714998965, 
0.11, 0.00104943329749, 0.00104943307109, 0.00104943325509, 
0.12, 0.00115031520919, 0.00115031493024, 0.00115031518148, 
0.13, 0.00125999457262, 0.00125999422402, 0.00125999456095, 
0.14, 0.00137914610504, 0.00137914566575, 0.00137914611044, 
0.15, 0.0015084873427, 0.00150848678735, 0.00150848736581, 
0.16, 0.00164878054459, 0.00164877984303, 0.00164878058563, 
0.17, 0.0018008346084, 0.00180083372541, 0.00180083466714, 
0.18, 0.00196550699128, 0.00196550588629, 0.001965507067, 
0.19, 0.00214370562715, 0.0021437042541, 0.00214370571862, 
0.2, 0.00233639083177, 0.00233638913916, 0.00233639093728, 
0.21, 0.0025445771859, 0.00254457511691, 0.00254457730324, 
0.22, 0.002769335386, 0.00276933287897, 0.00276933551254, 
0.23, 0.00301179405157, 0.00301179104065, 0.00301179418425, 
0.24, 0.00327314147683, 0.00327313789299, 0.00327314161227, 
0.25, 0.00355462731434, 0.00355462308666, 0.0035546274489, 
0.26, 0.0038575641768, 0.00385755923424, 0.0038575643067, 
0.27, 0.00418332914301, 0.0041833234165, 0.00418332926438, 
0.28, 0.00453336515282, 0.00453335857792, 0.00453336526187, 
0.29, 0.00490918227558, 0.0049091747955, 0.00490918236869, 
0.3, 0.00531235883561, 0.00531235040484, 0.00531235890946, 
0.31, 0.0057445423778, 0.00574453296619, 0.00574454242951, 
0.32, 0.00620745045573, 0.00620744005304, 0.00620745048293, 
0.33, 0.00670287122425, 0.00670285984529, 0.00670287122524, 
0.34, 0.00723266381805, 0.00723265150808, 0.00723266379182, 
0.35, 0.00779875849707, 0.00779874533777, 0.00779875844344, 
0.36, 0.00840315653988, 0.00840314265544, 0.00840315645947, 
0.37, 0.00904792986512, 0.00904791542862, 0.00904792975943, 
0.38, 0.00973522036186, 0.00973520560165, 0.00973522023321, 
0.39, 0.010467238909, 0.0104672241149, 0.0104672387604, 
0.4, 0.0112462640642, 0.0112462495938, 0.0112462638996, 
0.41, 0.0120746404035, 0.0120746266872, 0.0120746402273, 
0.42, 0.0129547764923, 0.0129547640381, 0.0129547763092, 
0.43, 0.013889142469, 0.0138891318665, 0.013889142284, 
0.44, 0.0148802672246, 0.0148802591471, 0.014880267043, 
0.45, 0.0159307351603, 0.0160149715431, 0.0159307349869, 
0.46, 0.0170431825071, 0.0171341579907, 0.0170431823466, 
0.47, 0.0182202931937, 0.0183183774853, 0.0182202930501, 
0.48, 0.019464794247, 0.0195703604316, 0.0194647941235, 
0.49, 0.0207794507151, 0.020892873501, 0.0207794506139, 
0.5, 0.0221670601012, 0.0214350644456, 0.0221670600234, 
0.51, 0.0236304462991, 0.0228458244464, 0.0236304462445, 
0.52, 0.0251724530256, 0.0243325874769, 0.0251724529926, 
0.53, 0.0267959367422, 0.0258981843927, 0.026795936728, 
0.54, 0.028503759067, 0.0312337297608, 0.0285037590674, 
0.55, 0.0302987786743, 0.0332101221505, 0.0302987786842, 
0.56, 0.0321838426867, 0.035285041858, 0.0321838426998, 
0.57, 0.0341617775637, 0.0374614179922, 0.0341617775731, 
0.58, 0.0362353794967, 0.0397421253746, 0.0362353794954, 
0.59, 0.038407404322, 0.0316652238186, 0.0384074043029, 
0.6, 0.0406805569651, 0.0335292669613, 0.0406805569217, 
0.61, 0.043057480437, 0.0354796341686, 0.0430574803637, 
0.62, 0.0455407444016, 0.0375187090016, 0.0455407442943, 
0.63, 0.0481328333411, 0.0598609960844, 0.0481328331977, 
0.64, 0.0508361343474, 0.0632294846311, 0.0508361341681, 
0.65, 0.0536529245714, 0.0667381915398, 0.0536529243589, 
0.66, 0.0565853583662, 0.070389568933, 0.0565853581262, 
0.67, 0.0596354541642, 0.0361983570262, 0.0596354539054, 
0.68, 0.0628050811301, 0.0381201532473, 0.062805080864, 
0.69, 0.0660959456372, 0.0401161607117, 0.0660959453781, 
0.7, 0.0, 0.0421874266042, 0.0, 
0.71, 0.0, 0.0443348920597, 0.0, 
0.72, 0.0, -0.00237662740639, 0.0, 
0.73, 0.0, -0.00249402240267, 0.0, 
0.74, 0.0, -0.00261560454206, 0.0, 
0.75, 0.0, -0.00274142456699, 0.0, 
0.76, 0.0, 0.000176020344309, 0.0, 
0.77, 0.0, 0.000184244493302, 0.0, 
0.78, 0.0, 0.000192747459298, 0.0, 
0.79, 0.0, 0.000201532597707, 0.0, 
0.8, 0.0, 0.0, 0.0, 
0.81, 0.0, 0.0, 0.0, 
0.82, 0.0, 0.0, 0.0, 
0.83, 0.0, 0.0, 0.0, 
0.84, 0.0, 0.0, 0.0, 
0.85, 0.0, 0.0, 0.0, 
0.86, 0.0, 0.0, 0.0, 
0.87, 0.0, 0.0, 0.0, 
0.88, 0.0, 0.0, 0.0, 
0.89, 0.0, 0.0, 0.0, 
0.9, 0.0, 0.0, 0.0, 
0.91, 0.0, 0.0, 0.0, 
0.92, 0.0, 0.0, 0.0, 
0.93, 0.0, 0.0, 0.0, 
0.94, 0.0, 0.0, 0.0, 
0.95, 0.0, 0.0, 0.0, 
0.96, 0.0, 0.0, 0.0, 
0.97, 0.0, 0.0, 0.0, 
0.98, 0.0, 0.0, 0.0, 
0.99, 0.0, 0.0, 0.0, 
1.0, 0.0, 0.0, 0.0, 


==> pics/mollifier_cutoff_1d.csv <==
grid points, truth solution, interpolation, transformed interpolation, snapshot 0, snapshot 1, snapshot 2, transformed snapshot 0, transformed snapshot 1, transformed snapshot 2,
-0.1, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
-0.09, 0.0, 0.0, 4.2995464987e-36, 0.0, 0.0, 0.0, 0.0, 0.0, 1.40451852291e-35, 
-0.08, 0.0, 0.0, 1.01125208363e-18, 0.0, 0.0, 0.0, 0.0, 0.0, 3.3034234732e-18, 
-0.07, 0.0, 0.0, 6.23889769072e-13, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0380399123e-12, 
-0.06, 0.0, 0.0, 4.89843749636e-10, 0.0, 0.0, 0.0, 0.0, 0.0, 1.60015624881e-09, 
-0.05, 0.0, 0.0, 2.67230766458e-08, 0.0, 0.0, 0.0, 0.0, 0.0, 8.72953837096e-08, 
-0.04, 0.0, 0.0, 3.84285334996e-07, 0.0, 0.0, 0.0, 0.0, 0.0, 1.25533209432e-06, 
-0.03, 0.0, 0.0, 2.57945459183e-06, 0.0, 0.0, 0.0, 0.0, 0.0, 8.42621833332e-06, 
-0.02, 0.0, 0.0, 1.07545638057e-05, 0.0, 0.0, 0.0, 0.0, 0.0, 3.51315750986e-05, 
-0.01, 0.0, 0.0, 3.26425563109e-05, 0.0, 0.0, 0.0, 0.0, 0.0, 0.000106632350616, 
0.0, 0.0, 0.0, 7.93347264249e-05, 0.0, 0.0, 0.0, 0.0, 0.0, 0.000259160106321, 
0.01, 3.09331034172e-31, -2.72598357646e-21, 0.000164040526787, 2.2262202936e-20, 5.59223253606e-28, 1.40451852291e-35, 0.0, 0.0, 0.000535865720839, 
0.02, 4.90160609918e-16, -1.60722378966e-11, 0.000300465679022, 1.3139553525e-10, 2.08376253963e-14, 3.3034234732e-18, 0.0, 0.0, 0.00098152121814, 
0.03, 5.7110055322e-11, -2.84801348249e-08, 0.000501351768727, 2.37229623786e-07, 6.9551414243e-10, 2.0380399123e-12, 0.0, 0.0, 0.00163774911117, 
0.04, 1.94849553745e-08, -1.12922703546e-06, 0.000777448060163, 1.00726994546e-05, 1.27001741161e-07, 1.60015624881e-09, 0.0, 0.0, 0.0025396636632, 
0.05, 6.44658282867e-07, -9.30110351685e-06, 0.00113695855927, 9.54275862615e-05, 2.88755036219e-06, 8.72953837096e-08, 0.0, 0.0, 0.00371406462695, 
0.06, 6.6417098558e-06, -3.29957418795e-05, 0.00158538501141, 0.000427045202512, 2.3166247039e-05, 1.25533209432e-06, 0.0, 0.0, 0.0051789243706, 
0.07, 3.51315750986e-05, -6.61962831148e-05, 0.00212564742464, 0.0012449162312, 0.000102487155989, 8.42621833332e-06, 0.0, 0.0, 0.00694378158716, 
0.08, 0.000122505707016, -7.40651758769e-05, 0.00275837041298, 0.00277632294909, 0.000312544261252, 3.51315750986e-05, 0.0, 4.02159710152e-55, 0.00901067668241, 
0.09, 0.00032357476406, 5.64662230546e-06, 0.00348224825435, 0.0051789243706, 0.000743768636433, 0.000106632350616, 0.0, 6.2397557931e-19, 0.0113753442976, 
0.1, 0.000703629049318, 0.000249988074122, 0.00429442863946, 0.00852539534291, 0.00148785965237, 0.000259160106321, 0.0, 1.07886630306e-11, 0.0140284668601, 
0.11, 0.00132829460427, 0.000736387901864, 0.00519088907624, 0.0128144571541, 0.00262329410758, 0.000535865720839, 0.0, 1.36340901363e-08, 0.0169568679581, 
0.12, 0.00225517576796, 0.00153194385948, 0.00616729622048, 0.0179914768267, 0.00420728229506, 0.00098152121814, 0.0, 7.20391247215e-07, 0.0201445799436, 
0.13, 0.00352883437038, 0.00268769234022, 0.00722379628625, 0.0239688660338, 0.00627359710514, 0.00163774911117, 0.0, 8.99123732457e-06, 0.0235737579022, 
0.14, 0.0051789243706, 0.00423696852042, 0.00837643660862, 0.0306424170544, 0.00883427512197, 0.0025396636632, 0.0, 5.15964272777e-05, 0.0272254357821, 
0.15, 0.00722059723432, 0.00619641041666, 0.00966596600933, 0.037902914401, 0.0118832656854, 0.00371406462695, 0.0, 0.000185758095583, 0.0310801340423, 
0.16, 0.00965623445087, 0.00856834224285, 0.011154274234, 0.0456436746282, 0.0154006738028, 0.0051789243706, 0.0, 0.000494610314775, 0.0351183349917, 
0.17, 0.0124777682938, 0.0113436554989, 0.0129115761214, 0.0537650074184, 0.0193568110037, 0.00694378158716, 0.0, 0.00107136405108, 0.0393208445271, 
0.18, 0.0156691030938, 0.0145046586668, 0.0150028019195, 0.0621765240221, 0.0237156817142, 0.00901067668241, 0.0, 0.00200253522951, 0.0436690589916, 
0.19, 0.0192083584252, 0.018027623016, 0.0174783657581, 0.0707980261278, 0.0284377880022, 0.0113753442976, 0.0, 0.00335656511187, 0.0481451545114, 
0.2, 0.0230698024655, 0.0218849161077, 0.0203702079053, 0.0795595087182, 0.0334822734672, 0.0140284668601, 0.0, 0.0051789243706, 0.052732214169, 
0.21, 0.0272254357821, 0.0260467091937, 0.0236918441215, 0.0884006451948, 0.0388084900572, 0.0169568679581, 0.0, 0.00749214423485, 0.0574143061707, 
0.22, 0.0316462376437, 0.0304822932339, 0.0274407318133, 0.0972699990335, 0.0443770915877, 0.0201445799436, 0.0, 0.0102986999629, 0.0621765240221, 
0.23, 0.0363031123497, 0.0351610587168, 0.0316016014727, 0.106124118253, 0.0501507554528, 0.0235737579022, 0.0, 0.0135850876416, 0.0670049977666, 
0.24, 0.0411675824259, 0.0400531990932, 0.0361498945063, 0.114926608827, 0.0560946217949, 0.0272254357821, 0.0, 0.0173260394123, 0.0718868836213, 
0.25, 0.0462122759068, 0.0451301941319, 0.0410548539534, 0.123647243176, 0.0621765240221, 0.0310801340423, 0.0, 0.0214883193887, 0.076810337878, 
0.26, 0.051411250791, 0.0503651224344, 0.0462820840155, 0.13226113397, 0.0683670694557, 0.0351183349917, 2.2262202936e-20, 0.0260338730281, 0.0817644797089, 
0.27, 0.0567401937738, 0.0557328442421, 0.0517955498061, 0.140747987041, 0.0746396155552, 0.0393208445271, 1.3139553525e-10, 0.030922293592, 0.0867393465072, 
0.28, 0.0621765240221, 0.0612100878523, 0.0575590377052, 0.149091437208, 0.0809701760783, 0.0436690589916, 2.37229623786e-07, 0.0361126650598, 0.0917258445695, 
0.29, 0.067699426818, 0.0667754660112, 0.0635361262804, 0.157278464895, 0.0873372826562, 0.0481451545114, 1.00726994546e-05, 0.0415648791243, 0.0967156972644, 
0.3, 0.0732898366889, 0.0724094427867, 0.0696850928389, 0.165298888222, 0.0937218203336, 0.052732214169, 9.54275862615e-05, 0.0472405307515, 0.101701392304, 
0.31, 0.0789303852694, 0.078094266608, 0.0759534531557, 0.173144923678, 0.100106850333, 0.0574143061707, 0.000427045202512, 0.0531034884025, 0.106676129316, 
0.32, 0.084605325556, 0.0838138813167, 0.0822825684895, 0.180810807999, 0.106477429305, 0.0621765240221, 0.0012449162312, 0.0591202206156, 0.111633768583, 
0.33, 0.0903004413541, 0.089553824038, 0.0886177875655, 0.188292473932, 0.112820431374, 0.0670049977666, 0.00277632294909, 0.0652599451251, 0.11656878156, 
0.34, 0.0960029484524, 0.0953011163316, 0.0949154204508, 0.195587273022, 0.119124377102, 0.0718868836213, 0.0051789243706, 0.0714946523631, 0.121476203586, 
0.35, 0.101701392304, 0.101044153268, 0.101144554737, 0.202693739144, 0.125379271921, 0.076810337878, 0.00852539534291, 0.0777990429621, 0.126351589046, 
0.36, 0.107385545637, 0.106772593707, 0.107285594908, 0.209611387151, 0.131576455473, 0.0817644797089, 0.0128144571541, 0.0841504089124, 0.131190969129, 
0.37, 0.113046308384, 0.112477254012, 0.113327602637, 0.21634054169, 0.137708462477, 0.0867393465072, 0.0179914768267, 0.0905284801662, 0.135990812236, 
0.38, 0.118675611539, 0.118150006666, 0.119265647057, 0.222882191854, 0.143768895231, 0.0917258445695, 0.0239688660338, 0.0969152524089, 0.140747987041, 
0.39, 0.124266325982, 0.12378368469, 0.125098647027, 0.229237867913, 0.149752307458, 0.0967156972644, 0.0306424170544, 0.103294807115, 0.145459728136, 
0.4, 0.129812176855, 0.129371992323, 0.13082779263, 0.235409536889, 0.155654099015, 0.101701392304, 0.037902914401, 0.109653131561, 0.150123604187, 
0.41, 0.135307663791, 0.134909422167, 0.136455470132, 0.241399514187, 0.161470420789, 0.106676129316, 0.0456436746282, 0.115977943921, 0.154737488492, 
0.42, 0.140747987041, 0.140391178747, 0.141984571465, 0.247210388909, 0.167198089083, 0.111633768583, 0.0537650074184, 0.12225852673, 0.159299531805, 
0.43, 0.146128979426, 0.145813108322, 0.147418076355, 0.252844960817, 0.172834508732, 0.11656878156, 0.0621765240221, 0.128485570644, 0.163808137317, 
0.44, 0.151447043893, 0.151171634667, 0.152758818124, 0.258306187189, 0.178377604201, 0.121476203586, 0.0707980261278, 0.134651029506, 0.168261937639, 
0.45, 0.156699096414, 0.188740901099, 0.15800936805, 0.0, 0.183825757954, 0.126351589046, 0.0795595087182, 0.140747987041, 0.172659773673, 
0.46, 0.161882513918, 0.194591321483, 0.163171993075, 0.0, 0.189177755393, 0.131190969129, 0.0884006451948, 0.146770535088, 0.177000675222, 
0.47, 0.166995086914, 0.200350441079, 0.168248656571, 0.0, 0.194432735734, 0.135990812236, 0.0972699990335, 0.152713662944, 0.181283843225, 
0.48, 0.172034976471, 0.206016851725, 0.173241042516, 0.0, 0.199590148222, 0.140747987041, 0.106124118253, 0.15857315726, 0.185508633493, 
0.49, 0.177000675222, 0.21158947853, 0.178150590716, 0.0, 0.204649713148, 0.145459728136, 0.114926608827, 0.164345511768, 0.189674541823, 
0.5, 0.181890972049, 0.217067541813, 0.182978535554, 0.0, 0.209611387151, 0.150123604187, 0.123647243176, 0.170027846132, 0.193781190394, 
0.51, 0.186704920157, 0.222450522901, 0.187725943916, 0.0, 0.214475332369, 0.154737488492, 0.13226113397, 0.175617833143, 0.197828315332, 
0.52, 0.19144180823, 0.227738133434, 0.192393749996, 0.0, 0.219241889029, 0.159299531805, 0.140747987041, 0.181113633545, 0.20181575535, 
0.53, 0.196101134392, 0.232930287831, 0.196982785883, 0.0, 0.2239115511, 0.163808137317, 0.149091437208, 0.186513837767, 0.205743441389, 
0.54, 0.200682582727, 0.238027078609, 0.201493807639, 0.0, 0.228484944681, 0.168261937639, 0.157278464895, 0.19181741391, 0.209611387151, 
0.55, 0.205186002112, 0.243028754258, 0.205927516989, 0.0, 0.232962808838, 0.172659773673, 0.165298888222, 0.197023661367, 0.213419680474, 
0.56, 0.209611387151, 0.247935699438, 0.210284578978, 0.0, 0.237345978603, 0.177000675222, 0.173144923678, 0.202132169501, 0.217168475465, 
0.57, 0.213958861006, 0.252748417248, 0.214565636048, 0.0, 0.24163536992, 0.181283843225, 0.180810807999, 0.207142780861, 0.220857985329, 
0.58, 0.218228659952, 0.257467513362, 0.218771319035, 0.0, 0.245831966309, 0.185508633493, 0.188292473932, 0.212055558469, 0.224488475836, 
0.59, 0.222421119482, 0.26209368184, 0.222902255547, 0.0, 0.249936807071, 0.189674541823, 0.195587273022, 0.216870756733, 0.228060259372, 
0.6, 0.226536661813, 0.266627692454, 0.226959076176, 0.0, 0.253950976858, 0.193781190394, 0.202693739144, 0.221588795618, 0.231573689517, 
0.61, 0.230575784661, 0.271070379352, 0.230942418915, 0.0, 0.257875596457, 0.197828315332, 0.209611387151, 0.226210237698, 0.235029156119, 
0.62, 0.234539051159, 0.275422630954, 0.23485293213, 0.0, 0.261711814663, 0.20181575535, 0.21634054169, 0.230735767812, 0.238427080802, 
0.63, 0.238427080802, 0.0629826861396, 0.238691276377, 0.0, 0.0, 0.205743441389, 0.222882191854, 0.235166175006, 0.241767912891, 
0.64, 0.242240541324, 0.0641667511687, 0.242458125295, 0.0, 0.0, 0.209611387151, 0.229237867913, 0.239502336536, 0.245052125699, 
0.65, 0.245980141413, 0.0653325552471, 0.246154165798, 0.0, 0.0, 0.213419680474, 0.235409536889, 0.243745203703, 0.248280213155, 
0.66, 0.249646624178, 0.0664801455504, 0.249780097717, 0.0, 0.0, 0.217168475465, 0.241399514187, 0.247895789302, 0.251452686747, 
0.67, 0.253240761304, 0.0676095873455, 0.253336633041, 0.0, 0.0, 0.220857985329, 0.247210388909, 0.251955156534, 0.25457007274, 
0.68, 0.25676334781, 0.0687209619907, 0.256824494855, 0.0, 0.0, 0.224488475836, 0.252844960817, 0.255924409199, 0.257632909656, 
0.69, 0.260215197367, 0.0698143651139, 0.260244416089, 0.0, 0.0, 0.228060259372, 0.258306187189, 0.259804683043, 0.260641745984, 
0.7, 0.0, 0.0708899049543, 0.0, 0.0, 0.0, 0.231573689517, 0.0, 0.0, 0.0, 
0.71, 0.0, 0.0719477008527, 0.0, 0.0, 0.0, 0.235029156119, 0.0, 0.0, 0.0, 
0.72, 0.0, 0.0729878818783, 0.0, 0.0, 0.0, 0.238427080802, 0.0, 0.0, 0.0, 
0.73, 0.0, 0.074010585579, 0.0, 0.0, 0.0, 0.241767912891, 0.0, 0.0, 0.0, 
0.74, 0.0, 0.0750159568465, 0.0, 0.0, 0.0, 0.245052125699, 0.0, 0.0, 0.0, 
0.75, 0.0, 0.0760041468841, 0.0, 0.0, 0.0, 0.248280213155, 0.0, 0.0, 0.0, 
0.76, 0.0, 0.0769753122695, 0.0, 0.0, 0.0, 0.251452686747, 0.0, 0.0, 0.0, 
0.77, 0.0, 0.0779296141042, 0.0, 0.0, 0.0, 0.25457007274, 0.0, 0.0, 0.0, 
0.78, 0.0, 0.0788672172415, 0.0, 0.0, 0.0, 0.257632909656, 0.0, 0.0, 0.0, 
0.79, 0.0, 0.079788289587, 0.0, 0.0, 0.0, 0.260641745984, 0.0, 0.0, 0.0, 
0.8, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.81, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.82, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.83, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.84, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.85, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.86, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.87, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.88, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.89, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.9, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.91, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.92, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.93, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.94, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.95, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.96, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.97, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.98, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
0.99, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 
1.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 

